Congestion Analysis of Convolutional Neural Network-Based Pedestrian Counting Methods on Helicopter Footage

Over the past few years, researchers have presented many different applications for convolutional neural networks, including those for the detection and recognition of objects from images. The desire to understand our own nature has always been an important motivation for research. Thus, the visual recognition of humans is among the most important issues facing machine learning today. Most solutions for this task have been developed and tested by using several publicly available datasets. These datasets typically contain images taken from street-level closed-circuit television cameras offering a low-angle view. There are major differences between such images and those taken from the sky. In addition, aerial images are often very congested, containing hundreds of targets. These factors may have significant impact on the quality of the results. In this paper, we investigate state-of-the-art methods for counting pedestrians and the related performance of aerial footage. Furthermore, we analyze this performance with respect to the congestion levels of the images.

==> CSV/congcountcorr.csv <==
16,0.00019253
8,0.00008219
13,0.00012420
9,0.00015905
24,0.00029351
5,0.00008669
4,0.00008439
4,0.00010784
2,0.00006916
37,0.00020629
22,0.00018528
444,0.00085380
21,0.00020459
81,0.00021916
34,0.00018699
12,0.00013491
6,0.00016721
11,0.00014895
97,0.00036259
2,0.00006830
16,0.00016260
9,0.00024894
8,0.00010297
14,0.00013146
9,0.00013651
53,0.00023062
107,0.00038560
48,0.00021583
67,0.00024214
103,0.00039991
20,0.00021010
33,0.00026695
9,0.00012341
4,0.00009713
3,0.00008348
9,0.00011491
17,0.00017540
46,0.00021983
6,0.00020043
1,0.00006830
6,0.00011095
7,0.00012263
5,0.00012548
7,0.00010450
17,0.00014038
4,0.00007519
366,0.00122165
8,0.00012864
16,0.00015908
23,0.00031779
1,0.00006830
108,0.00059268
4,0.00006892
8,0.00010380
3,0.00010951
3,0.00018475
14,0.00012998
3,0.00018458
51,0.00018858
174,0.00088316
3,0.00009326
1,0.00006830
2,0.00009779
52,0.00023136
21,0.00018189
13,0.00014748
184,0.00056128
9,0.00012672
3,0.00017100
12,0.00014627
1,0.00006830
12,0.00015080
5,0.00009631
6,0.00019802
15,0.00015451
6,0.00011067
23,0.00027891
11,0.00013692
64,0.00032894
24,0.00015928
4,0.00014246
9,0.00014632
1,0.00006830
13,0.00018028
6,0.00017002
12,0.00020901
7,0.00011969
9,0.00011585
2,0.00011336
51,0.00032915
11,0.00013620
7,0.00010022
7,0.00013793
122,0.00044600
11,0.00011229
8,0.00014364
11,0.00014150
5,0.00009876
12,0.00017711
2,0.00010157
11,0.00010103
83,0.00024272
8,0.00014747
8,0.00011180
6,0.00019676
6,0.00012823
55,0.00026575
26,0.00020674
5,0.00010799
12,0.00011709
13,0.00009045
16,0.00026258
7,0.00013237
1,0.00006830
15,0.00012544
14,0.00011046
14,0.00010260
38,0.00028547
10,0.00017381
4,0.00009446
1,0.00008824
9,0.00011445
5,0.00010844
1,0.00009226
5,0.00011263
238,0.00054761
1,0.00009632
12,0.00014394
1,0.00009623
140,0.00036775
16,0.00014911
25,0.00014104
70,0.00033234
8,0.00013363
10,0.00016209
13,0.00013824
8,0.00013910
77,0.00028536
49,0.00026854
5,0.00009984
9,0.00012338
10,0.00010487
9,0.00023989
10,0.00019463
6,0.00010778
11,0.00010967
14,0.00018629
120,0.00056333
1,0.00006830
1,0.00006830
7,0.00009388
82,0.00033543
19,0.00015209
12,0.00017040
17,0.00012804
22,0.00013409
60,0.00032215
7,0.00013665
22,0.00020847
1,0.00007857
14,0.00013993
26,0.00016097
14,0.00016356
5,0.00009914
20,0.00017698
12,0.00009979
7,0.00014511
99,0.00030148
11,0.00015602
5,0.00010863
5,0.00012912
8,0.00017035
19,0.00012539
12,0.00014109
3,0.00013672
7,0.00013915
9,0.00012373
4,0.00006936
4,0.00007422
1,0.00008680
6,0.00011467
4,0.00008633
10,0.00012975
85,0.00028314
55,0.00025748
49,0.00022407
11,0.00011913
4,0.00010415
17,0.00013697
97,0.00033348
12,0.00015269
42,0.00020017
3,0.00010307
2,0.00010039
43,0.00021216
11,0.00010906
100,0.00029547
61,0.00022293
12,0.00010384
5,0.00012292
13,0.00010084
129,0.00051005
188,0.00072124
16,0.00021474
16,0.00009234
14,0.00015973
10,0.00011220
13,0.00011916
260,0.00065565
4,0.00010471
3,0.00008603
26,0.00016909
15,0.00016436
3,0.00008565
12,0.00020722
8,0.00011719
25,0.00024633
62,0.00039805
12,0.00011561
14,0.00014350
5,0.00017693
9,0.00015586
8,0.00011288
18,0.00014934
8,0.00012223
17,0.00018421
11,0.00012363
11,0.00015120
62,0.00031805
57,0.00029460
37,0.00020492
7,0.00010724
6,0.00011670
17,0.00024427
14,0.00017628
77,0.00039496
32,0.00020930
5,0.00010738
22,0.00016098
3,0.00015601
120,0.00039587
58,0.00021801
21,0.00019678
29,0.00025348
5,0.00007920
1,0.00008824
8,0.00010567
81,0.00031184
118,0.00038683
8,0.00011057
2,0.00008039
17,0.00011215
70,0.00034317
1,0.00012491
6,0.00010403
23,0.00020689
8,0.00009478
4,0.00008391
6,0.00013477
30,0.00024466
20,0.00022969
5,0.00017280
5,0.00012885
23,0.00021326
2,0.00009254
12,0.00013836
10,0.00016412
6,0.00015392
9,0.00016060
9,0.00009137
11,0.00010475
4,0.00009270
20,0.00015898
2,0.00007730
10,0.00017146
3,0.00007649
8,0.00010477
3,0.00007230
8,0.00012946
103,0.00041898
97,0.00028122
8,0.00010409
2,0.00006830
29,0.00024516
3,0.00011445
10,0.00011476
23,0.00014655
27,0.00016755
25,0.00018434
6,0.00010013
3,0.00010244
6,0.00010166
12,0.00011118
19,0.00014988
7,0.00015894
13,0.00014674


==> CSV/congmaepercent.csv <==
Method,M-CNN,CSRNet,CAN,Faster R-CNN,YOLOv3 3D,YOLOv3 1D
Low,3.75,0.41,0.69,0.19,0.19,0.22
Medium,1.28,0.27,0.24,0.2,0.2,0.2
High,0.21,0.1,0.05,0.1,0.07,0.05


==> CSV/globdatasetcomp.csv <==
Name; Source; Type; Image/ frame count; Annotation type; Annotation/ unique count; Resolution 
{UCSD}; {stationary street camera}; {video}; {2000}; {CP, M + I}; {49885/-}; {$238\times158$}
Caltech Benchmark; vehicle mounted camera; video; ~250k; BB, M + I; ~350k/2300; $640\times480$
UCF\_CC\_50; mass events; image; 50; H, M; 63705/-; varies
ShanghaiTech; street photo; image; 1198; H, M; 330k/-; varies
INRIA; street photo; image; 1805; WI, M;	1805/-; $64\times128$
SDD; Drone camera; video; ~930k; BB, M + I; -/19000; $1400\times1904$
{Okutama- Action}; {Drone camera}; {video}; {77365}; {BB, M + I}; {-/9};  {4K}
VisDrone2019; Drone camera; image/ video; 10209 image, 24201 frame; BB, M; -/-; varies
TH2019 (Our); Helicopter; image; 296; BB + H, M; 7889/-;  $960\times540$\\

==> CSV/maepercent.csv <==
Method,M-CNN,CSRNet,CAN,Faster R-CNN,YOLOv3 3D,YOLOv3 1D
Low,0.678349515,0.353533981,0.359475728,0.250543689,0.253514563,0.256485437
Medium,0.112970149,0.176104478,0.14319403,0.128283582,0.185910448,0.10558209
High,0.086763158,0.181421053,0.140447368,0.046421053,0.916973684,0.867631579


==> CSV/precision.csv <==
Method,Complete,Low congestion,Medium congestion,High congestion
Faster R-CNN,0.8813,0.8429,0.9078,0.7554
Yolo v3 3 det,0.9,0.84,0.87,0.92
Yolo v3 1 det,0.89,0.87,0.86,0.74


==> CSV/recall.csv <==
Method,Complete,Low congestion,Medium congestion,High congestion
Faster R-CNN,0.7269,0.8265,0.8218,0.7316
Yolo v3 3 det,0.72,0.78,0.77,0.09
Yolo v3 1 det,0.76,0.79,0.82,0.12

